ALMACAL VII: First Interferometric Number Counts at 650 $\mu$m

Measurements of the cosmic far-infrared background (CIB) indicate that emission from many extragalactic phenomena, including star formation and black hole accretion, in the Universe can be obscured by dust. Resolving the CIB to study the population of galaxies in which this activity takes place is a major goal of submillimetre astronomy. Here, we present interferometric 650$\mu$m submillimetre number counts. Using the Band 8 data from the ALMACAL survey, we have analysed 81 ALMA calibrator fields together covering a total area of 5.5~arcmin$^2$. The typical central rms in these fields is $\sim 100 \mu$Jy~beam$^{-1}$ with the deepest maps reaching $\sigma = 47 \mu$Jy~beam$^{-1}$ at sub-arcsec resolution. Multi-wavelength coverage from ALMACAL allows us to exclude contamination from jets associated with the calibrators. However, residual contamination by jets and lensing remain a possibility. Using a signal-to-noise threshold of $4.5\sigma$, we find 21 dusty, star-forming galaxies with 650$\mu$m flux densities of $\geq 0.7 $mJy. At the detection limit we resolve $\simeq 100$ per cent of the CIB at 650$\mu$m, a significant improvement compared to low resolution studies at similar wavelength. We have therefore identified all the sources contributing to the EBL at 650 microns and predict that the contribution from objects with flux 0.7<mJy will be small.

==> Table1.txt <==
ALMACAL 010838.56+013504.3 & 2.099    & 3.6 $\pm$ 0.6  	& 0.38 $\times$ 0.35	& 3.2 $\pm$ 0.1		& 1.2 $\pm$ 0.2	 & 0.6 $\pm$ 0.2	& 5.7 $\pm$ 2.2	    	\\ 
ALMACAL 022428.13+065924.3 & 0.511    & 1.3 $\pm$ 0.3  	& 0.34 $\times$ 0.33	& ... 	  		& ... 	    	 & $<$0.7  		& $>$1.9   	      	\\ 
ALMACAL 023839.21+163703.7 & 0.94     & 2.0 $\pm$ 0.2  	& 0.35 $\times$ 0.34	& 0.3 $\pm$ 0.1 	& 7.4 $\pm$ 3.8	 & $<$0.3		& $>6.7$	    	\\ 
ALMACAL 024104.81-081514.9 & 0.00512  & 3.0 $\pm$ 0.1  	& 0.49 $\times$ 0.43	& 2.0 $\pm$ 0.1 	& 1.5 $\pm$ 0.1	 & 0.5 $\pm$ 0.1 	& 5.6 $\pm$ 1.0	    	\\ 
ALMACAL 025329.36-544146.3 & 0.539    & 2.1 $\pm$ 0.1  	& 0.41 $\times$ 0.37	& 1.5 $\pm$ 0.1 	& 1.4 $\pm$ 0.1	 & 0.3 $\pm$ 0.1 	& 6.4 $\pm$ 3.2	    	\\ 
ALMACAL 051949.61-454645.5 & 0.035    & 0.5 $\pm$ 0.2  	& 0.43 $\times$ 0.40	& $<$0.2    		& $>$2.5     	 & $<$0.1    		& $>5$ 	    	      	\\ 
ALMACAL 085448.49+200636.8 & 0.306    & 5.0 $\pm$ 0.5  	& 0.43 $\times$ 0.39	& $<$0.4 		& $>$12.1     	 & $<$0.4     		& $>12.5$    	       	\\ 
ALMACAL 085448.85+200633.0 & 0.306    & 2.0 $\pm$ 0.6  	& 0.43 $\times$ 0.39	& 0.3 $\pm$ 0.1 	& 7.0 $\pm$ 3.4	 & 0.7 $\pm$ 0.1 	& 2.8 $\pm$ 1.0	    	\\ 
ALMACAL 090452.29-573506.6 & 0.695    & 4.2 $\pm$ 0.9  	& 0.39 $\times$ 0.38	& $<$2.8    		& $>$1.5      	 & $<$5.2     		&$>0.8$     	       	\\ 
ALMACAL 105829.73+013357.2 & 0.888    & 7.2 $\pm$ 0.6   & 0.61 $\times$ 0.51	& 6.5 $\pm$ 0.2 	& 1.1 $\pm$ 0.1	 & 2.0 $\pm$ 0.1	& 3.6 $\pm$ 0.3	   	\\ 
ALMACAL 105829.54+013359.8 & 0.888    & 13.4 $\pm$ 0.6  & 0.61 $\times$ 0.51	& 4.4 $\pm$ 0.2		& 3.0 $\pm$ 0.2	 & 1.5 $\pm$ 0.1	& 8.9 $\pm$ 0.7	   	\\ 
ALMACAL 114701.74-381211.2 & 1.048    & 2.2 $\pm$ 0.6  	& 0.69 $\times$ 0.61	& $<$0.5    		& $>$4.7	 & $<$0.3        	& $>7.3$	   	\\ 
ALMACAL 142455.22-680756.2 & ...      & 3.8 $\pm$ 0.5  	& 0.94 $\times$ 0.92	& 2.3 $\pm$ 0.2 	& 1.7 $\pm$ 0.3	 & 1.1 $\pm$ 0.1 	& 3.6 $\pm$ 0.6	    	\\ 
ALMACAL 145427.34-374726.7 & 0.31421  & 9.4 $\pm$ 0.4  	& 0.66 $\times$ 0.57	& ...       		& ... 	    	 & 2.3 $\pm$ 0.1 	& 4.1 $\pm$ 0.3	        \\ 
ALMACAL 162547.24-252744.7 & 0.786    & 0.9 $\pm$ 0.3  	& 0.40 $\times$ 0.37	& 0.2 $\pm$ 0.1 	& 3.6 $\pm$ 2.3	 & $<$0.3    		& $>3$   	    	\\ 
ALMACAL 165809.46+074129.1 & 0.621    & 7.2 $\pm$ 1.6  	& 0.46 $\times$ 0.43	&   	    	  	&      	    	 & ...			& ... 	    	   	\\ 
ALMACAL 173315.21-372224.9 & ...      & 11.0 $\pm$ 0.2 	& 0.51 $\times$ 0.43	& 8.6 $\pm$ 0.2 	& 1.3 $\pm$ 0.0	 & 2.2 $\pm$ 0.1 	& 5.0 $\pm$ 0.3	    	\\ 
ALMACAL 182913.20-581350.8 & 1.531    & 2.5 $\pm$ 0.4  	& 0.99 $\times$ 0.89	& ... 	    	      	& ...      	 & $<$0.7    	 	& $>3.6$     	    	      	    \\ 
ALMACAL 195800.54-384507.8 & 0.63     & 2.3 $\pm$ 0.2  	& 0.48 $\times$ 0.39	&...		  	& ...		 & ...			& ...		   	\\ 
ALMACAL 215806.35-150113.3 & 0.67183  & 2.9 $\pm$ 0.2  	& 0.82 $\times$ 0.62	& ... 	    	      	& ...		 & $<$1.2    	 	& $>2.4$     	    	\\ 
ALMACAL 222940.12-083251.8 & 1.5595   & 4.9 $\pm$ 0.4  	& 0.67 $\times$ 0.56	& 3.4 $\pm$ 0.1 	& 1.4 $\pm$ 0.1	 & 1.6 $\pm$ 0.2 	& 3.1 $\pm$ 0.4	    	\\ 
										                                      
\hline										                                      
\textbf{Potential Jets}\\							                                      
ALMACAL 205616.59-471446.7 & 1.489    & 1.0 $\pm$ 0.4  	& 0.71 $\times$ 0.53	& $<$0.4 &		 $>$2.7     	 & 0.6 $\pm$ 0.1	& 1.6 $\pm$ 0.7	      	 \\ 
ALMACAL 205616.24-471448.3 & 1.489    & 1.5 $\pm$ 0.4  	& 0.71 $\times$ 0.53	& 0.5 $\pm$ 0.1 	 & 2.8 $\pm$ 1.0 & 1.2 $\pm$ 0.1 	& 1.3 $\pm$ 0.4	   	 \\ 
ALMACAL 210139.06+034132.9 & 1.013    & 1.4 $\pm$ 0.2  	& 0.60 $\times$ 0.53	& 0.5 $\pm$ 0.2 	 & 2.5 $\pm$ 1.0 & 0.7 $\pm$ 0.1	& 2.1 $\pm$ 0.6	   	 \\ 
ALMACAL 210138.47+034128.7 & 1.013    & 5.8 $\pm$ 0.2  	& 0.60 $\times$ 0.53	& 2.1 $\pm$ 0.2 	 & 2.8 $\pm$ 0.3 & 0.8 $\pm$ 0.1 	& 7.5 $\pm$ 1.4	   	 \\ 
ALMACAL 222646.23+005216.7 & 2.25     & 0.6 $\pm$ 0.2  	& 0.81 $\times$ 0.69	& 0.9 $\pm$ 0.1 	 & 0.6 $\pm$ 0.2 & 0.3 $\pm$ 0.1 	& 1.8 $\pm$ 0.6	   	 \\ 
ALMACAL 225806.02-275820.3 & 0.92562  & 2.1 $\pm$ 0.2  	& 0.63 $\times$ 0.54	& $<$0.2   		 & $>$9.0     	 & 1.6 $\pm$ 0.1 	& 1.3 $\pm$ 0.1	      	 \\ 
ALMACAL 225805.81-275821.8 & 0.92562  & 1.1 $\pm$ 0.2  	& 0.63 $\times$ 0.54	& $<$0.2    	 	 & $>$4.5        & 1.9 $\pm$ 0.1 	& 0.6 $\pm$ 0.1	           \\ 
										                                      
										                                      
\hline										                                      
\textbf{Jets}\\									                                      
ALMACAL 034838.28-274914.6 & 0.176    & 0.7 $\pm$ 0.2  	& 0.52 $\times$ 0.46	& 1.3 $\pm$ 0.1		& 0.5 $\pm$ 0.1	 & 4.0 $\pm$ 0.2	& 0.2 $\pm$ 0.1	    	\\ 
ALMACAL 052257.86-362729.8 & 0.05629  & 8.7 $\pm$ 0.5  	& 0.48 $\times$ 0.44	& 7.1 $\pm$ 0.6 	& 1.2 $\pm$ 0.1	 & 24.8 $\pm$ 2.9 	& 0.3 $\pm$ 0.1     	\\ 
ALMACAL 052258.57-362735.6 & 0.05629  & 45.8 $\pm$ 0.4 	& 0.48 $\times$ 0.44	& 43.8 $\pm$ 0.5 	& 1.0 $\pm$ 0.1  & 61.0 $\pm$ 2.3 	& 0.8 $\pm$ 0.1    	\\ 
ALMACAL 090453.37-573503.4 & 0.695    & 16.1 $\pm$ 1.0 	& 0.39 $\times$ 0.38	& 24.1 $\pm$ 0.7 	& 0.7 $\pm$ 0.1  & 37.1 $\pm$ 1.4 	& 0.4 $\pm$ 0.1    	\\ 
ALMACAL 151215.86+020310.3 & 0.219    & 4.0 $\pm$ 0.2  	& 0.86 $\times$ 0.68	& 5.0 $\pm$ 0.2 	& 0.8 $\pm$ 0.1	 & 5.9 $\pm$ 0.2 	& 0.7 $\pm$ 0.0	    	\\ 
ALMACAL 151215.79+020314.9 & 0.219    & 0.7 $\pm$ 0.2  	& 0.86 $\times$ 0.68	& 0.5 $\pm$ 0.3 	& 1.4 $\pm$ 0.9	 & 0.8 $\pm$ 0.3 	& 0.9 $\pm$ 0.4	    	\\ 
ALMACAL 202540.59-073550.6 & 1.388    & 2.2 $\pm$ 0.3  	& 0.88 $\times$ 0.76	& 3.8 $\pm$ 0.3 	& 0.6 $\pm$ 0.1	 & 4.0 $\pm$ 0.1 	& 0.5 $\pm$ 0.1	    	\\ 
ALMACAL 222646.47+005212.1 & 2.25     & 1.3 $\pm$ 0.2  	& 0.81 $\times$ 0.69	& 0.3 $\pm$ 0.1 	& 4.0 $\pm$ 1.3	 & 0.4 $\pm$ 0.1 	& 3.5 $\pm$ 0.7	    	\\ 
										                                      
ALMACAL 223236.47+114349.7 & 1.037    & 2.2 $\pm$ 0.2  	& 0.46 $\times$ 0.39	& 2.4 $\pm$ 0.2 	& 0.9 $\pm$ 0.1	 & 4.8 $\pm$ 0.2 	& 0.5 $\pm$ 0.1	    	\\ 
ALMACAL 225357.47+160857.1 & 0.859    & 1.3 $\pm$ 0.4  	& 0.76 $\times$ 0.70	& 3.7 $\pm$ 0.4 	& 0.3 $\pm$ 0.1	 & 6.0 $\pm$ 0.3 	& 0.2 $\pm$ 0.1	    	\\ 


==> abst.txt <==
Measurements of the cosmic far-infrared background (CIB) indicate that emission from many extragalactic phenomena, including star formation and black hole accretion, in the Universe can be obscured by dust. Resolving the CIB to study the population of galaxies in which this activity takes place is a major goal of submillimetre astronomy. Here, we present interferometric 650$\mu$m submillimetre number counts. Using the Band 8 data from the ALMACAL survey, we have analysed 81 ALMA calibrator fields together covering a total area of 5.5~arcmin$^2$. The typical central rms in these fields is $\sim 100 \mu$Jy~beam$^{-1}$ with the deepest maps reaching $\sigma = 47 \mu$Jy~beam$^{-1}$ at sub-arcsec resolution. Multi-wavelength coverage from ALMACAL allows us to exclude contamination from jets associated with the calibrators. However, residual contamination by jets and lensing remain a possibility. Using a signal-to-noise threshold of $4.5\sigma$, we find 21 dusty, star-forming galaxies with 650$\mu$m flux densities of $\geq 0.7 $mJy. At the detection limit we resolve $\simeq 100$ per cent of the CIB at 650$\mu$m, a significant improvement compared to low resolution studies at similar wavelength. We have therefore identified all the sources contributing to the EBL at 650 microns and predict that the contribution from objects with flux 0.7<mJy will be small.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
